Improving GPU Performance Through Resource Sharing

Graphics Processing Units (GPUs) consisting of Streaming Multiprocessors (SMs) achieve high throughput by running a large number of threads and context switching among them to hide execution latencies. The number of thread blocks, and hence the number of threads that can be launched on an SM, depends on the resource usage--e.g. number of registers, amount of shared memory--of the thread blocks. Since the allocation of threads to an SM is at the thread block granularity, some of the resources may not be used up completely and hence will be wasted. We propose an approach that shares the resources of SM to utilize the wasted resources by launching more thread blocks. We show the effectiveness of our approach for two resources: register sharing, and scratchpad (shared memory) sharing. We further propose optimizations to hide long execution latencies, thus reducing the number of stall cycles. We implemented our approach in GPGPU-Sim simulator and experimentally validated it on several applications from 4 different benchmark suites: GPGPU-Sim, Rodinia, CUDA-SDK, and Parboil. We observed that with register sharing, applications show maximum improvement of 24%, and average improvement of 11%. With scratchpad sharing, we observed a maximum improvement of 30% and an average improvement of 12.5%.

==> Response_ICS.txt <==
We thank the reviewers for their precious time and
feedback. Our responses are given below.

----------- REVIEWER 1 -----------
1. The required storage should be bigger than 273.

RESPONSE: Yes, the reported storage requirement is summation
of all the require bits. But whether the actual storage is
larger and by how much will depend a lot on the hardware
design and hence we did not discuss it in detail.

2. I'm not convinced that condition (a) could
solve the problem. Because the deadlock situation mentioned
in Figure 5 does satisfy this condition.

RESPONSE: In Figure 5, warps W2 (TB1) and W3 (TB2) are both
assumed to have acquired the lock. This situation will not be
allowed by condition (a).

3. In Section 5.3, the author arbitrarily selects one SM
which disables execution of memory instructions for the
non-owner warps. There is no explanation on the reason to do
this.

RESPONSE: The idea is to find out the effect of executing
memory instructions from non-owner warps and to be able to do
that we select one SM (any SM is fine) and disable execution
of memory instructions for the non-owner warps. This will
allow us to compare stall cycles on this SM with all other
SMs and find out the effect of executing memory instructions
from non-owner warps.

4. In Section 5.3, the author did not explain how to keep p
within [0-1] when changing its value.

RESPONSE: We assume a saturating counter.

Other problems: 

1. The author did not specify the overhead of keeping the
metadata, e.g. how long does it take to accessing the lock?

RESPONSE: The lock contains index of the owner warp and hence
a register can be used to store it.

2. Figure 6 is only mentioned in Section 5.1, but not
explained, and is hard to understand.

RESPONSE: We will add the explanation.

3. In Section 6, each thread block stores id of the sharer
thread block. But it is set to -1 "if the thread block is in
unsharing mode". The storage should be more than T(log2(T+1))
if it also has to represent -1.

RESPONSE: Assuming ids 0 to T-1 for T thread blocks, we can
use id T to represent -1.

5. In Table 4, stencil has lower IPC when the number of
active blocks is bigger, why?

RESPONSE: [AMEY] More number of active block does not
necessarily mean higher IPC. Since each SM has unshared and
shared warps, the schedule of these warps plays a very
important role in determining the IPC.  Even for hotspot when
we go from sharing 30% -> 50%, the # of blocks go from 3 to
4; but IPC is reduced from 489 to 475. (See the next point
too)


6. Why some applications got performance degradation with the
author's approach in Figure 12.

RESPONSE: The slowdowns are due to differences in the order
in which various warps are issued. We will add an
explanation.

----------------------- REVIEWER 2 ---------------------
1. What is the utilization with the modifications and
optimizations?

RESPONSE: We will report this data.

2. What is the overhead that we can observe if we don't
launch additional thread blocks (no changed to the sharing)?

RESPONSE: In Figure 15 we show that when no additional thread
blocks are launched, there is no performance degradation due
to the additional checks.

----------------------- REVIEWER 3 ---------------------

1. The results are misleading.  For example, MUM is shown to
have the biggest improvement in performance (~24% or so).
However, the benefit is NOT from the register file sharing
but from the warp scheduling (OWF).  This form of scheduling
is based on greedy-scheduler (e.g., GTO) and such warp
scheduling alone likely results in performance improvement,
WITHOUT the need for the register sharing.  (see Lee at al
HPCA'14).  If we remove the impact of this scheduling, the
benefit is only shown for approximately ~2 benchmarks
(b+tree, hotspot) across 3 or so benchmark suites.  As a
result, is this a worthwhile approach? 

RESPONSE: 
[AMEY] Our proposed technique can increase the number of
resident thread blocks which can be more effectively used by
warp schedulers to hide long latencies.  OWF is one such warp
scheduling algorithm which uses the non-owner warps to hide
long latencies. Without register sharing, there will be no
owner warp, OWF does not make sense, hence the two concepts
go together.

[AMEY] Thanks for bringing our attention to Lee et. al. (HPCA'14).
Their approach is different from ours as they are either
limiting the number of thread blocks through greedy
scheduling (LCS) by measuring the number of instructions
issued or assigning consecutive thread blocks to the same
core (BCS) to take advantage of spatial locality. They
propose power-gating of unused resources to improve
energy-efficiency; while we are proposing to minimise unused
registers. We will add this to related work.

2.  Although cited in the related work section, the authors
do not appropriately discuss [13].

RESPONSE: The approach discussed in [13] requires a lot of
hardware changes to access the unified storage. In contrast,
our proposed technique requires fewer modifications to the
hardware with a potential to run more threads and achieve
more performance. We will add detailed comparison with [13].

3.  The amount of on-chip resources have doubled. ...  it is
not clear if this problem will become more significant.

RESPONSE: Since resource allocation is at the thread block
level, there will be scenarios when there aren't enough
registers for an entire thread block. So we believe the
problem persists even in recent GPUs.


==> SharedMemoryPlots/Test.txt <==
# Instructions per cycle  
#
Benchmark	Unshared-LRR
convolutionSeparable\\_k1	6.25
convolutionSeparable\\_k2	5.08
lavaMD	12.11
nw\\_k1	6.86							
nw\\_k2	6.86							
srad\\_v2\\_k1	25
srad\\_v2\\_k2	6.25
MUM	12.5
LIB	15.63
backprop	6.25
b+tree	25.59
hotspot	15.63
sgemm	6.25
stencil	12.5
mri-q	6.25


==> SharedMemoryPlots/idle.txt <==
# Instructions per cycle  
#
Benchmark	Unshared-LRR	Unshared-GTO	Unshared-2Level	Shared-LRR-NoOpt	Shared-LRR-Dyn	"Idle Cycles"	Shared-OWF-Dyn
CONV1	139150.00	95443.00	510868.00	31687.00	28843.00	29804.00	27873.00	
CONV2	4635553.00	1148200.00	6755181.00	63872.00	71415.00	61617.00	68204.40
NW1	6823993.36	6262313.43	14792850.50	7401271.93	7446392.93	6678131.80	6702603.93	
NW2	9808887.86	8959346.06	19919748.06	11726906.44	11851159.41	10396154.55	10477268.45	
SRAD1	22614885.00	10588843.00	12737947.00	1607011.00	998471.00	107459.00	104475.20	
SRAD2	31454304.00	22097900.00	34051247.00	1645832.00	1038673.00	157088.00	151347.00	


==> SharedMemoryPlots/sharedMemory.txt <==
# Instructions per cycle  
#
Benchmark	Unshared-LRR
CONV1	6.25
CONV2	5.08
lavaMD	12.11
NW1	6.86							
NW2	6.86							
SRAD1	25
SRAD2	6.25


==> SharedMemoryPlots/sharedResourceIPC.csv <==
# Instructions per cycle  
#
Benchmark	Unshared-LRR-ShMem#32K	Shared-OWF-ShMem#16K
CONV1	294.46	292.24	
CONV2	141.36	124.60	
lavaMD	570.47	578.85	
NW1	41.93	38.37	
NW2	41.68	39.72	
SRAD1	237.15	204.32	
SRAD2	76.84	68.29	


==> SharedMemoryPlots/shared_blocks.csv <==
# Instructions per cycle  
#
Benchmark	Unshared-LRR	Unshared-GTO	Unshared-2Level	Shared-LRR-NoOpt	Shared-LRR-Dyn	Shared-OWF	Shared-OWF-Dyn
CONV1	6.00	6.00	6.00	8.00	8.00	8.00	8.00	
CONV2	3.00	3.00	3.00	4.00	4.00	4.00	4.00	
lavaMD	2.00	2.00	2.00	4.00	4.00	4.00	4.00	
NW1	7	7	7	8	8	8	8							
NW2	7	7	7	8	8	8	8					
SRAD1	2.00	2.00	2.00	4.00	4.00	4.00	4.00	
SRAD2	3.00	3.00	3.00	5.00	5.00	5.00	5.00	


==> SharedMemoryPlots/shared_blocks_resource.csv <==
#,Instructions,per,cycle
#,,,
Benchmark,Unshared-LRR-ShMem#32K,Shared-OWF-ShMem#16K,
convolutionSeparable_k1,8,8,
convolutionSeparable_k2,6,4,
lavaMD,4,4,
nw_k1,8,8,
nw_k2,8,8,
srad_v2_k1,5,4,
srad_v2_k2,6,5,


==> SharedMemoryPlots/shared_blocks_thershold.csv <==
#,Instructions,per,cycle,,,,
#,,,,,,,
Threshold(Percentage),convolutionSeparable_k1,convolutionSeparable_k2,lavaMD,nw_k1,nw_k2,srad_v2_k1,srad_v2_k2
10,8,4,4,8,8,4,5
30,7,3,2,8,8,4,3
50,6,3,2,8,8,3,3
70,6,3,2,7,7,2,3
90,6,3,2,7,7,2,3
100,6,3,2,7,7,2,3


==> SharedMemoryPlots/shared_idle.csv <==
# Instructions per cycle  
#
Benchmark	Unshared-LRR	Unshared-GTO	Unshared-2Level	Shared-LRR-NoOpt	Shared-LRR-Dyn	Shared-OWF	Shared-OWF-Dyn
convolutionSeparable_k1	139150.00	95443.00	510868.00	31687.00	28843.00	29804.00	27873.00	
convolutionSeparable_k2	4635553.00	1148200.00	6755181.00	63872.00	71415.00	61617.00	68204.40	
lavaMD	17706.00	16177.00	13782.00	9934.00	9934.00	8934.00	8934.00	
nw_k1	6823993.36	6262313.43	14792850.50	7401271.93	7446392.93	6678131.80	6702603.93	
nw_k2	9808887.86	8959346.06	19919748.06	11726906.44	11851159.41	10396154.55	10477268.45	
srad_v2_k1	22614885.00	10588843.00	12737947.00	1607011.00	998471.00	107459.00	104475.20	
srad_v2_k2	31454304.00	22097900.00	34051247.00	1645832.00	1038673.00	157088.00	151347.00	


==> SharedMemoryPlots/shared_ipc.csv <==
# Instructions per cycle  
#
Benchmark	Unshared-LRR	Unshared-GTO	Unshared-2Level	Shared-LRR-NoOpt	Shared-LRR-Dyn	Shared-OWF	Shared-OWF-Dyn
CONV1	280.12	281.03	277.73	296.02	294.74	292.24	292.94	
CONV2	107.55	121.02	119.42	114.23	101.43	124.60	97.36	
lavaMD	445.41	445.41	455.51	570.47	570.47	578.85	578.85	
NW1	36.33	38.76	35.29	35.77	35.56	38.37	37.91	
NW2	36.43	40.25	35.29	36.34	36.37	39.72	39.34	
SRAD1	162.51	186.55	177.33	180.55	178.36	204.32	195.44	
SRAD2	68.22	64.92	62.82	71.82	69.98	68.29	64.81	


==> SharedMemoryPlots/shared_stalls.csv <==
# Instructions per cycle  
#
Benchmark	Unshared-LRR	Unshared-GTO	Unshared-2Level	Shared-LRR-NoOpt	Shared-LRR-Dyn	Shared-OWF	Shared-OWF-Dyn
convolutionSeparable_k1	8208882.00	8048278.00	7738279.00	8669320.00	8705395.00	9003681.00	8358486.60	
convolutionSeparable_k2	60565866.00	55874694.00	50502874.00	57337379.00	64850211.00	54088331.00	68504963.60	
lavaMD	0	471.00	42.00	0	0	259.00	259.00	
nw_k1	20596079.63	20201923.96	15968382.23	20314046.10	20309115.76	19290989.43	19302247.23	
nw_k2	34652782.82	33383163.06	27808402.72	33521137.62	33529478.41	31371287.55	31294532.23	
srad_v2_k1	53099831.00	47739955.00	43916688.00	48076904.00	48658293.00	47020217.00	47138523.20	
srad_v2_k2	174748025.00	172495582.00	165275612.00	163789460.00	167061965.00	169579101.00	176025263.40	


==> SharedMemoryPlots/shared_thresh_hold.csv <==
# Instructions per cycle  
#
Threshold(Percentage)	convolutionSeparable_k1	convolutionSeparable_k2	lavaMD	nw_k1	nw_k2	srad_v2_k1	srad_v2_k2
10	292.24	124.60	578.85	38.37	39.72	204.32	68.29	
30	288.82	119.02	452.29	38.37	40.54	208.27	63.62	
50	280.33	119.29	452.29	38.67	42.14	229.38	63.52	
70	280.33	119.29	452.29	39.96	41.93	188.13	63.48	
90	280.33	119.29	452.29	39.96	41.93	188.13	63.48	
100	280.33	119.29	452.29	39.96	41.93	188.13	63.48	


==> SharedMemoryPlots/stalls.txt <==
# Instructions per cycle  
#
Benchmark	Unshared-LRR	Unshared-GTO	Unshared-2Level	Shared-LRR-NoOpt	Shared-LRR-Dyn	"Stall Cycles"	Shared-OWF-Dyn
CONV1	8208882.00	8048278.00	7738279.00	8669320.00	8705395.00	9003681.00	8358486.60	
CONV2	60565866.00	55874694.00	50502874.00	57337379.00	64850211.00	54088331.00	68504963.60	
NW1	20596079.63	20201923.96	15968382.23	20314046.10	20309115.76	19290989.43	19302247.23	
NW2	34652782.82	33383163.06	27808402.72	33521137.62	33529478.41	31371287.55	31294532.23	
SRAD1	53099831.00	47739955.00	43916688.00	48076904.00	48658293.00	47020217.00	47138523.20	
SRAD2	174748025.00	172495582.00	165275612.00	163789460.00	167061965.00	169579101.00	176025263.40	

